Shared memory parallelism in Modern C++ and HPX

Parallel programming remains a daunting challenge, from the struggle to express a parallel algorithm without cluttering the underlying synchronous logic, to describing which devices to employ in a calculation, to correctness. Over the years, numerous solutions have arisen, many of them requiring new programming languages, extensions to programming languages, or the addition of pragmas. Support for these various tools and extensions is available to a varying degree. In recent years, the C++ standards committee has worked to refine the language features and libraries needed to support parallel programming on a single computational node. Eventually, all major vendors and compilers will provide robust and performant implementations of these standards. Until then, the HPX library and runtime provides cutting edge implementations of the standards, as well as proposed standards and extensions. Because of these advances, it is now possible to write high performance parallel code without custom extensions to C++. We provide an overview of modern parallel programming in C++, describing the language and library features, and providing brief examples of how to use them.

==> amd_taylor_future.csv <==
64,0.165565
63,0.160669
62,0.165932
61,0.167542
60,0.175294
59,0.173691
58,0.181923
57,0.185656
56,0.182765
55,0.185251
54,0.186794
53,0.1998
52,0.19363
51,0.206041
50,0.21067
49,0.300587
48,0.219602
47,0.216
46,0.22978
45,0.234223
44,0.240649
43,0.339508
42,0.250253
41,0.253737
40,0.262308
39,0.262099
38,0.26213
37,0.283974
36,0.282999
35,0.298835
34,0.308536
33,0.317432
32,0.314538
31,0.32252
30,0.348532
29,0.346467
28,0.36181
27,0.372084
26,0.399598
25,0.416912
24,0.433324
23,0.433607
22,0.459976
21,0.475826
20,0.498866
19,0.545202
18,0.553661
17,0.594875
16,0.624357
15,0.668166
14,0.716146
13,0.766034
12,0.82777
11,0.79458
10,1.00365
9,1.03301
8,1.09936
7,1.33169
6,1.57227
5,1.75436
4,2.0923
3,2.77808
2,4.26679
1,8.37795

==> amd_taylor_future_hpx.csv <==
64,0.219595
63,0.222939
62,0.127864
61,0.229263
60,0.234098
59,0.237801
58,0.134166
57,0.246361
56,0.137759
55,0.256238
54,0.258556
53,0.262524
52,0.150008
51,0.274307
50,0.277882
49,0.288195
48,0.290402
47,0.293206
46,0.301047
45,0.306537
44,0.321036
43,0.324241
42,0.356595
41,0.185791
40,0.331627
39,0.343999
38,0.353845
37,0.206082
36,0.391386
35,0.216392
34,0.392437
33,0.406338
32,0.247558
31,0.242779
30,0.254962
29,0.255089
28,0.265987
27,0.273885
26,0.284464
25,0.293574
24,0.308078
23,0.318533
22,0.335142
21,0.345168
20,0.361919
19,0.382224
18,0.400557
17,0.437326
16,0.445662
15,0.481513
14,0.510142
13,0.546358
12,0.593412
11,0.643599
10,0.708482
9,0.787028
8,0.851838
7,0.958568
6,1.11947
5,1.33531
4,1.74982
3,2.20227
2,3.28561
1,6.50959

==> amd_taylor_future_hpx_median.csv <==
25,00000000.288118,00000000.286471,00000000.352241
24,00000000.299554,00000000.295786,00000000.413683
23,00000000.311112,00000000.309824,00000000.379302
22,00000000.325231,00000000.323851,00000000.484927
21,00000000.339356,00000000.336022,00000000.417916
20,00000000.354993,00000000.352042,00000000.356565
19,00000000.372701,00000000.369581,00000000.530214
18,00000000.392228,00000000.391725,00000000.396365
17,00000000.412840,00000000.410564,00000000.414005
16,00000000.438286,00000000.436920,00000000.439191
15,00000000.465785,00000000.464394,00000000.466630
14,00000000.497487,00000000.495704,00000000.607800
13,00000000.534480,00000000.533492,00000000.665567
12,00000000.576355,00000000.575642,00000000.577344
11,00000000.627477,00000000.622933,00000000.628878
10,00000000.687317,00000000.684298,00000000.688724
9,00000000.761116,00000000.755146,00000000.955790
8,00000000.824333,00000000.823542,00000000.825879
7,00000000.935451,00000000.935130,00000000.960542
6,00000001.086660,00000001.085070,00000001.106470
5,00000001.294530,00000001.291800,00000001.296890
4,00000001.607330,00000001.605310,00000001.609560
3,00000002.131720,00000002.129790,00000002.136720
2,00000003.173050,00000003.169200,00000003.178620
1,00000006.290670,00000006.281240,00000006.303480

==> amd_taylor_future_median.csv <==
25,00000000.367496,00000000.356793,00000000.402044
24,00000000.405130,00000000.370930,00000000.419466
23,00000000.417983,00000000.388690,00000000.435069
22,00000000.426804,00000000.402057,00000000.452489
21,00000000.431058,00000000.424102,00000000.471095
20,00000000.460302,00000000.448960,00000000.499161
19,00000000.479004,00000000.461902,00000000.509015
18,00000000.511156,00000000.496405,00000000.553408
17,00000000.543539,00000000.523286,00000000.595512
16,00000000.555861,00000000.543355,00000000.563978
15,00000000.592940,00000000.579530,00000000.635834
14,00000000.639502,00000000.622326,00000000.692873
13,00000000.680524,00000000.666042,00000000.768836
12,00000000.738367,00000000.719341,00000000.793604
11,00000000.801558,00000000.784434,00000000.897222
10,00000000.864599,00000000.856283,00000000.942522
9,00000000.960333,00000000.947187,00000000.970946
8,00000001.067210,00000001.061790,00000001.089740
7,00000001.212010,00000001.208950,00000001.231140
6,00000001.407000,00000001.404680,00000001.426050
5,00000001.682370,00000001.676950,00000001.716340
4,00000002.093540,00000002.090210,00000002.127940
3,00000002.779150,00000002.773500,00000002.819020
2,00000004.169850,00000004.147750,00000004.216320
1,00000008.258290,00000008.251520,00000008.304730


==> amd_taylor_par_hpx.csv <==
64,0.110278
63,0.136703
62,0.135027
61,0.136268
60,0.136697
59,0.135545
58,0.136017
57,0.136294
56,0.135932
55,0.135679
54,0.1364
53,0.136069
52,0.137771
51,0.148121
50,0.137096
49,0.17088
48,0.162851
47,0.200796
46,0.202103
45,0.20266
44,0.201168
43,0.200728
42,0.202222
41,0.202199
40,0.204073
39,0.248191
38,0.202838
37,0.210033
36,0.202156
35,0.219817
34,0.225996
33,0.208341
32,0.24159
31,0.267085
30,0.266553
29,0.265218
28,0.265859
27,0.266254
26,0.265705
25,0.267901
24,0.272685
23,0.396604
22,0.396434
21,0.394922
20,0.449123
19,0.396573
18,0.395366
17,0.403482
16,0.406216
15,0.523833
14,0.526626
13,0.52666
12,0.539591
11,0.779047
10,0.782696
9,0.779277
8,0.772202
7,0.999411
6,1.01288
5,1.48987
4,1.51365
3,1.99783
2,2.97707
1,5.942

==> amd_taylor_par_hpx_median.csv <==
25,00000000.271695,00000000.269051,00000000.285055
24,00000000.274838,00000000.273132,00000000.279970
23,00000000.398985,00000000.397329,00000000.400255
22,00000000.399102,00000000.397648,00000000.415709
21,00000000.399408,00000000.398456,00000000.408609
20,00000000.400025,00000000.398197,00000000.413447
19,00000000.399801,00000000.398598,00000000.413351
18,00000000.400863,00000000.399581,00000000.401288
17,00000000.401349,00000000.399814,00000000.407398
16,00000000.410874,00000000.407830,00000000.416337
15,00000000.528792,00000000.527578,00000000.529595
14,00000000.530517,00000000.528460,00000000.537800
13,00000000.530456,00000000.528638,00000000.532007
12,00000000.542135,00000000.537833,00000000.546803
11,00000000.786421,00000000.784554,00000000.827183
10,00000000.788953,00000000.785929,00000000.796421
9,00000000.789834,00000000.774168,00000000.792124
8,00000000.779524,00000000.775821,00000000.794784
7,00000001.007820,00000001.003310,00000001.009600
6,00000001.022890,00000001.020880,00000001.025730
5,00000001.498690,00000001.495800,00000001.501300
4,00000001.520410,00000001.506800,00000001.560290
3,00000002.021640,00000002.015060,00000002.028460
2,00000003.033170,00000002.991670,00000003.036510
1,00000005.959840,00000005.955480,00000006.026960

==> amd_taylor_par_hpx_median_dynamic.csv <==
25,00000000.216345,00000000.207492,00000000.223510
24,00000000.253576,00000000.252541,00000000.260248
23,00000000.253872,00000000.253001,00000000.258476
22,00000000.255370,00000000.254514,00000000.258357
21,00000000.255455,00000000.254409,00000000.261924
20,00000000.262065,00000000.259411,00000000.266736
19,00000000.302387,00000000.300025,00000000.306264
18,00000000.302431,00000000.301289,00000000.307444
17,00000000.308387,00000000.304905,00000000.313806
16,00000000.349153,00000000.347538,00000000.352838
15,00000000.355644,00000000.351656,00000000.360344
14,00000000.398679,00000000.394805,00000000.404504
13,00000000.406676,00000000.399248,00000000.411805
12,00000000.446449,00000000.444096,00000000.450737
11,00000000.489968,00000000.486836,00000000.493683
10,00000000.507950,00000000.500323,00000000.516598
9,00000000.587416,00000000.582766,00000000.592351
8,00000000.620064,00000000.615994,00000000.622421
7,00000000.706270,00000000.700650,00000000.708796
6,00000000.804631,00000000.795629,00000000.806386
5,00000000.955820,00000000.947762,00000000.965080
4,00000001.184830,00000001.177850,00000001.188400
3,00000001.583160,00000001.568920,00000001.590900
2,00000002.344050,00000002.337820,00000002.348150
1,00000004.692250,00000004.690870,00000004.696070

==> intel_taylor_future.csv <==
36,0.308374
35,0.315198
34,0.319817
33,0.325131
32,0.337086
31,0.346663
30,0.357291
29,0.367748
28,0.380839
27,0.394167
26,0.409222
25,0.423799
24,0.443379
23,0.461048
22,0.483493
21,0.505208
20,0.523919
19,0.549399
18,0.578575
17,0.612117
16,0.647636
15,0.690971
14,0.708711
13,0.727059
12,0.777417
11,0.812769
10,0.895137
9,0.988902
8,1.13845
7,1.2962
6,1.51316
5,1.74916
4,2.16428
3,2.87172
2,4.25036
1,8.23699

==> intel_taylor_future_hpx.csv <==
36,0.323641
35,0.332084
34,0.61283
33,0.351678
32,0.362407
31,0.669271
30,0.387494
29,0.398847
28,0.674283
27,0.428102
26,0.729929
25,0.460879
24,0.479269
23,0.499858
22,0.847287
21,0.545491
20,0.571639
19,0.926636
18,0.631569
17,0.669798
16,0.693989
15,0.73012
14,0.779355
13,0.839053
12,0.860119
11,0.899664
10,0.988116
9,1.09442
8,1.23146
7,1.40778
6,1.63471
5,1.95407
4,2.36804
3,3.13999
2,4.45415
1,8.76656

==> intel_taylor_future_hpx_median.csv <==
25,00000000.462900,00000000.460617,00000000.756852
24,00000000.787397,00000000.479427,00000000.788202
23,00000000.817594,00000000.499267,00000000.833738
22,00000000.840801,00000000.521653,00000000.847716
21,00000000.881739,00000000.544753,00000000.884138
20,00000000.896285,00000000.549669,00000000.903913
19,00000000.923164,00000000.599794,00000000.948780
18,00000000.631839,00000000.631473,00000000.633616
17,00000000.667783,00000000.666976,00000000.672082
16,00000000.697529,00000000.694357,00000000.701020
15,00000000.730028,00000000.729035,00000000.733575
14,00000000.781428,00000000.779484,00000000.797818
13,00000000.838086,00000000.837422,00000000.843916
12,00000000.855489,00000000.852251,00000000.882558
11,00000000.902944,00000000.899216,00000000.904876
10,00000000.988788,00000000.986687,00000000.991117
9,00000001.096910,00000001.094160,00000001.099790
8,00000001.231860,00000001.228680,00000001.249400
7,00000001.403430,00000001.401300,00000001.406810
6,00000001.634370,00000001.631710,00000001.655630
5,00000001.951900,00000001.949800,00000001.953150
4,00000002.370370,00000002.367770,00000002.427900
3,00000003.133390,00000003.131250,00000003.136800
2,00000004.446170,00000004.440180,00000004.492830
1,00000008.768140,00000008.761960,00000008.773330

==> intel_taylor_future_median.csv <==
25,00000000.423953,00000000.422905,00000000.424706
24,00000000.440871,00000000.439892,00000000.445856
23,00000000.459079,00000000.458451,00000000.459705
22,00000000.478524,00000000.467364,00000000.480685
21,00000000.500642,00000000.499293,00000000.502000
20,00000000.523803,00000000.507668,00000000.536881
19,00000000.549764,00000000.530624,00000000.550385
18,00000000.579362,00000000.559697,00000000.584327
17,00000000.611099,00000000.590919,00000000.612220
16,00000000.648055,00000000.624989,00000000.648647
15,00000000.688400,00000000.675467,00000000.689176
14,00000000.706012,00000000.701329,00000000.707482
13,00000000.732845,00000000.704449,00000000.740054
12,00000000.749832,00000000.749338,00000000.783207
11,00000000.816131,00000000.813932,00000000.821140
10,00000000.896917,00000000.892268,00000000.926155
9,00000000.998155,00000000.991342,00000001.028520
8,00000001.143200,00000001.138630,00000001.145040
7,00000001.300140,00000001.298080,00000001.311710
6,00000001.515510,00000001.513480,00000001.523560
5,00000001.757290,00000001.755470,00000001.772720
4,00000002.188740,00000002.175390,00000002.219470
3,00000002.871110,00000002.828290,00000002.873520
2,00000004.255490,00000004.253380,00000004.321060
1,00000008.229640,00000008.224930,00000008.235830

==> intel_taylor_par_hpx.csv <==
36,0.322644
35,0.320295
34,0.321089
33,0.326385
32,0.335031
31,0.408162
30,0.381558
29,0.422818
28,0.42402
27,0.424054
26,0.432195
25,0.4273
24,0.44096
23,0.562029
22,0.631938
21,0.629731
20,0.633696
19,0.632683
18,0.634505
17,0.637333
16,0.637582
15,0.813532
14,0.815266
13,0.819103
12,0.775977
11,1.11096
10,1.11486
9,1.11888
8,1.13448
7,1.48775
6,1.50445
5,2.2069
4,2.19893
3,2.92301
2,4.12752
1,8.23297

==> intel_taylor_par_hpx_median.csv <==
25,00000000.432473,00000000.426616,00000000.461652
24,00000000.439148,00000000.431247,00000000.467310
23,00000000.568068,00000000.553729,00000000.618138
22,00000000.575367,00000000.561070,00000000.631133
21,00000000.630837,00000000.630407,00000000.648412
20,00000000.634032,00000000.631774,00000000.643634
19,00000000.633384,00000000.632709,00000000.657110
18,00000000.634561,00000000.633537,00000000.634920
17,00000000.638461,00000000.637144,00000000.638713
16,00000000.637294,00000000.633197,00000000.643336
15,00000000.813468,00000000.812479,00000000.814220
14,00000000.816235,00000000.815034,00000000.817225
13,00000000.819472,00000000.818089,00000000.821294
12,00000000.784466,00000000.777416,00000000.795062
11,00000001.109900,00000001.107750,00000001.117840
10,00000001.113530,00000001.111710,00000001.115430
9,00000001.118890,00000001.115370,00000001.120150
8,00000001.136100,00000001.134170,00000001.153790
7,00000001.486760,00000001.481970,00000001.493240
6,00000001.508230,00000001.502610,00000001.519860
5,00000002.220550,00000002.195480,00000002.224180
4,00000002.220830,00000002.181470,00000002.259000
3,00000002.901940,00000002.896980,00000002.925080
2,00000004.119500,00000004.113670,00000004.122380
1,00000008.191870,00000008.188090,00000008.220270

==> intel_taylor_par_hpx_median_dynamic.csv <==
25,00000000.342380,00000000.324181,00000000.347036
24,00000000.386783,00000000.341725,00000000.387906
23,00000000.390149,00000000.389247,00000000.391217
22,00000000.400615,00000000.390316,00000000.402233
21,00000000.393673,00000000.391363,00000000.398945
20,00000000.396785,00000000.393906,00000000.398972
19,00000000.462561,00000000.462131,00000000.508206
18,00000000.463934,00000000.463323,00000000.466039
17,00000000.467227,00000000.465449,00000000.469317
16,00000000.528100,00000000.525690,00000000.531343
15,00000000.526097,00000000.524626,00000000.530602
14,00000000.596256,00000000.594762,00000000.600763
13,00000000.604502,00000000.600583,00000000.609045
12,00000000.626691,00000000.623146,00000000.632055
11,00000000.681309,00000000.679805,00000000.682919
10,00000000.699518,00000000.689165,00000000.713803
9,00000000.816535,00000000.813779,00000000.819469
8,00000000.889135,00000000.886626,00000000.896180
7,00000001.025820,00000001.022360,00000001.028830
6,00000001.161840,00000001.158330,00000001.166390
5,00000001.378280,00000001.374370,00000001.385930
4,00000001.682830,00000001.675170,00000001.687440
3,00000002.247860,00000002.241830,00000002.254190
2,00000003.168740,00000003.162170,00000003.180040
1,00000006.264940,00000006.261340,00000006.296820

==> ookami_taylor_coroutine_hpx.csv <==
42,7.65046
41,8.86741
40,8.56931
39,8.61538
38,9.05195
37,8.76579
36,9.02521
35,7.88592
34,7.92689
33,9.0846
32,9.53032
31,9.70495
30,8.1134
29,9.49252
28,9.60045
27,10.105
26,7.99126
25,10.4089
24,8.15759
23,8.62914
22,10.5649
21,11.1403
20,8.95283
19,11.2802
18,8.86492
17,9.00609
16,9.55283
15,9.75411
14,13.1384
13,9.89758
12,10.2061
11,10.9432
10,11.2069
9,11.9442
8,12.4561
7,13.5198
6,14.6956
5,16.3442
4,18.8177
3,22.9393
2,31.1787
1,55.8512

==> ookami_taylor_coroutine_hpx_median.csv <==
40,00000008.914130,00000007.702480,00000008.926280
39,00000008.982800,00000008.613770,00000009.001090
38,00000009.052490,00000008.678770,00000009.061580
37,00000008.941640,00000007.446340,00000009.129250
36,00000009.178860,00000007.479410,00000009.204120
35,00000009.261610,00000007.513180,00000009.281170
34,00000009.182130,00000007.543040,00000009.360030
33,00000009.275090,00000007.593010,00000009.453630
32,00000009.173090,00000007.651000,00000009.545570
31,00000009.270910,00000007.690420,00000009.644230
30,00000009.382230,00000007.749750,00000009.751860
29,00000009.679220,00000007.790550,00000009.875340
28,00000009.972240,00000009.603320,00000009.983740
27,00000010.094500,00000008.296750,00000010.110600
26,00000010.244900,00000008.002920,00000010.250700
25,00000010.038600,00000008.077320,00000010.396400
24,00000008.529240,00000008.155680,00000010.573600
23,00000010.363200,00000008.256840,00000010.741600
22,00000008.719690,00000008.356140,00000010.938100
21,00000010.768800,00000008.458940,00000011.143800
20,00000008.944530,00000008.568780,00000011.412900
19,00000009.076580,00000008.692660,00000011.281500
18,00000011.555400,00000008.840720,00000011.930600
17,00000009.380460,00000009.002340,00000012.279200
16,00000012.256500,00000009.184640,00000012.622800
15,00000009.754650,00000009.400260,00000013.036600
14,00000013.126500,00000009.620570,00000013.525700
13,00000010.254600,00000009.887480,00000014.037700
12,00000010.549600,00000010.207100,00000010.575000
11,00000010.944500,00000010.580900,00000010.949800
10,00000011.215900,00000011.025700,00000011.397600
9,00000011.936400,00000011.578400,00000030.389800
8,00000012.624700,00000012.254700,00000012.634600
7,00000013.514700,00000013.333900,00000013.521200
6,00000014.697800,00000014.688400,00000014.708600
5,00000016.341000,00000016.334500,00000016.345100
4,00000018.816100,00000018.806600,00000018.824200
3,00000022.936800,00000022.927700,00000022.943400
2,00000031.170600,00000031.155000,00000031.176700
1,00000055.853300,00000055.846100,00000055.863300

==> ookami_taylor_future.csv <==
24,1.99105
23,2.06074
22,2.15549
21,2.26102
20,2.3719
19,2.4799
18,2.63228
17,2.78025
16,2.95164
15,3.14538
14,3.36333
13,3.59829
12,3.92044
11,4.26908
10,4.70245
9,5.20034
8,5.85103
7,6.70867
6,7.82242
5,9.36776
4,11.7028
3,15.5785
2,23.3026
1,46.221

==> ookami_taylor_future_hpx.csv <==
24,2.11247
23,2.20777
22,2.30971
21,2.41745
20,2.5422
19,5.25686
18,5.55463
17,2.97582
16,3.15466
15,6.67393
14,7.14104
13,3.87486
12,4.19443
11,4.57499
10,5.03191
9,5.59122
8,6.28947
7,7.18538
6,8.39262
5,10.0548
4,12.5477
3,16.7197
2,25.0454
1,50.0022

==> ookami_taylor_future_hpx_median.csv <==
48,00000002.089130,00000001.060730,00000002.100980
47,00000002.131370,00000001.083570,00000002.132040
46,00000002.177660,00000001.106390,00000002.206110
45,00000002.224310,00000002.223600,00000002.230460
44,00000002.274560,00000001.155630,00000002.277490
43,00000002.327880,00000001.185200,00000002.339560
42,00000002.384920,00000001.211920,00000002.401270
41,00000002.441960,00000002.440100,00000002.461480
40,00000002.500980,00000002.500010,00000002.503780
39,00000002.564770,00000001.306900,00000002.573220
38,00000002.633480,00000002.632080,00000002.653620
37,00000002.702200,00000001.376160,00000002.713110
36,00000002.778140,00000001.409980,00000002.803070
35,00000002.857030,00000001.451670,00000002.862240
34,00000002.939180,00000001.492010,00000002.942360
33,00000003.028590,00000001.538160,00000003.034140
32,00000003.122530,00000001.586780,00000003.124350
31,00000003.225020,00000001.634480,00000003.235220
30,00000003.333050,00000001.685180,00000003.334670
29,00000003.446310,00000001.748470,00000003.459520
28,00000003.567430,00000001.805900,00000003.581860
27,00000003.699480,00000001.872120,00000003.700650
26,00000003.846820,00000003.842350,00000003.871840
25,00000003.996250,00000003.993700,00000004.000310
24,00000002.117780,00000002.111020,00000004.161500
23,00000002.211340,00000002.202170,00000004.357990
22,00000002.306970,00000002.299440,00000004.561570
21,00000004.755730,00000002.408090,00000004.772230
20,00000002.537640,00000002.530820,00000005.026590
19,00000002.666710,00000002.661100,00000005.277610
18,00000002.811280,00000002.805840,00000005.555160
17,00000002.976000,00000002.966780,00000005.889670
16,00000003.157430,00000003.154190,00000006.258710
15,00000003.364090,00000003.357070,00000006.662780
14,00000003.608720,00000003.595760,00000007.165990
13,00000007.686540,00000003.871080,00000007.723790
12,00000004.192240,00000004.189920,00000004.199350
11,00000004.576410,00000004.568270,00000004.581230
10,00000005.035830,00000005.020970,00000005.046400
9,00000005.595420,00000005.578500,00000005.599210
8,00000006.286750,00000006.281470,00000006.299580
7,00000007.186900,00000007.177290,00000007.199410
6,00000008.390980,00000008.379380,00000008.397320
5,00000010.052800,00000010.042100,00000010.074300
4,00000012.558900,00000012.545000,00000012.577600
3,00000016.717100,00000016.708600,00000016.726500
2,00000025.042400,00000025.032100,00000025.065600

==> ookami_taylor_future_median.csv <==
64,00000001.214080,00000001.136080,00000001.305500
63,00000001.227450,00000001.114470,00000001.372010
62,00000001.250350,00000001.170490,00000001.276170
61,00000001.216510,00000001.198750,00000001.245350
60,00000001.201070,00000001.171160,00000001.301470
59,00000001.186840,00000001.183640,00000001.461600
58,00000001.234000,00000001.205060,00000001.353250
57,00000001.226950,00000001.224830,00000001.439300
56,00000001.248780,00000001.245750,00000001.307880
55,00000001.274190,00000001.266830,00000001.439270
54,00000001.293570,00000001.290040,00000001.307340
53,00000001.319200,00000001.311070,00000001.598990
52,00000001.341750,00000001.335630,00000001.706290
51,00000001.369100,00000001.365730,00000001.690330
50,00000001.390790,00000001.382910,00000001.400590
49,00000001.419770,00000001.239950,00000001.444230
48,00000000.984081,00000000.981553,00000001.619290
47,00000001.004200,00000000.999842,00000001.087700
46,00000001.028530,00000001.022190,00000001.782970
45,00000001.048360,00000001.047450,00000001.735310
44,00000001.073860,00000001.071160,00000001.750840
43,00000001.097980,00000001.094690,00000001.127800
42,00000001.123450,00000001.120150,00000001.797740
41,00000001.154280,00000001.147120,00000001.168830
40,00000001.180270,00000001.176640,00000001.182080
39,00000001.210030,00000001.207400,00000001.677930
38,00000001.243070,00000001.239050,00000001.807710
37,00000001.276470,00000001.272950,00000001.278770
36,00000001.312140,00000001.306820,00000001.864350
35,00000001.348150,00000001.344550,00000001.366970
34,00000001.384950,00000001.379780,00000001.389960
33,00000001.426230,00000001.421730,00000001.467060
32,00000001.478320,00000001.469190,00000001.601690
31,00000001.519550,00000001.513910,00000001.565820
30,00000001.564190,00000001.561730,00000001.567690
29,00000001.620290,00000001.615250,00000001.674930
28,00000001.679550,00000001.673870,00000001.707360
27,00000001.744830,00000001.737450,00000002.237650
26,00000001.808990,00000001.807090,00000001.823730
25,00000001.884380,00000001.880500,00000002.030250
24,00000001.965370,00000001.960510,00000001.974120
23,00000002.048970,00000002.043810,00000002.066450
22,00000002.150810,00000002.139270,00000002.259860
21,00000002.260040,00000002.249380,00000002.262980
20,00000002.372740,00000002.364610,00000002.492600
19,00000002.491090,00000002.478720,00000002.506140
18,00000002.629390,00000002.611900,00000002.651110
17,00000002.781740,00000002.763680,00000002.787750
16,00000002.946230,00000002.932870,00000002.971800
15,00000003.142270,00000003.124420,00000003.146630
14,00000003.361700,00000003.344540,00000003.366500
13,00000003.616330,00000003.595510,00000003.627540
12,00000003.920690,00000003.917430,00000003.928010
11,00000004.272930,00000004.253070,00000004.277160
10,00000004.699540,00000004.675440,00000004.715510
9,00000005.220720,00000005.190730,00000005.226060
8,00000005.871000,00000005.845170,00000005.873330
7,00000006.704710,00000006.669430,00000006.707270
6,00000007.820970,00000007.817560,00000007.836870
5,00000009.371720,00000009.366020,00000009.387190
4,00000011.696800,00000011.633400,00000011.710900
3,00000015.572500,00000015.491100,00000015.578600
2,00000023.318200,00000023.286700,00000023.367900
1,00000046.233000,00000046.217900,00000046.502800

==> ookami_taylor_par_hpx.csv <==
24,2.50983
23,3.68846
22,3.68584
21,3.69118
20,3.69159
19,3.69085
18,3.91544
17,4.69272
16,4.84544
15,4.92262
14,4.91957
13,4.92394
12,4.93718
11,7.36983
10,7.37474
9,7.38599
8,7.40046
7,9.82942
6,9.85677
5,14.7494
4,14.8088
3,19.6987
2,29.5658
1,58.755

==> ookami_taylor_par_hpx_median.csv <==
48,00000001.548170,00000001.362900,00000001.550900
47,00000001.852770,00000001.850760,00000001.854010
46,00000001.853690,00000001.851080,00000001.860590
45,00000001.853190,00000001.851450,00000001.855290
44,00000001.853660,00000001.852250,00000001.854950
43,00000001.853950,00000001.851820,00000001.856030
42,00000001.854390,00000001.851230,00000001.855420
41,00000001.855520,00000001.853900,00000002.354310
40,00000001.855550,00000001.853960,00000002.354170
39,00000001.855700,00000001.854250,00000002.355910
38,00000002.354760,00000001.855210,00000002.465960
37,00000001.895400,00000001.855620,00000002.394760
36,00000001.855820,00000001.854550,00000002.354360
35,00000002.353020,00000001.854680,00000002.392090
34,00000002.353140,00000001.853620,00000002.391530
33,00000002.461280,00000002.389850,00000002.464230
32,00000002.462830,00000001.860970,00000002.463950
31,00000002.461790,00000002.461120,00000002.464480
30,00000002.462660,00000002.461170,00000002.965280
29,00000002.465100,00000002.462550,00000002.966200
28,00000002.576170,00000002.462550,00000003.003460
27,00000002.468860,00000002.464820,00000002.582420
26,00000003.004730,00000002.509700,00000003.077330
25,00000002.514900,00000002.471510,00000003.072830
24,00000002.577850,00000002.470630,00000003.073370
23,00000003.685870,00000003.682110,00000003.687460
22,00000003.689380,00000003.685880,00000003.691830
21,00000003.691410,00000003.685870,00000003.841630
20,00000003.690490,00000003.688710,00000003.837270
19,00000003.693370,00000003.691090,00000003.913160
18,00000003.696020,00000003.692900,00000004.692760
17,00000004.694650,00000003.696280,00000004.916730
16,00000003.856320,00000003.707650,00000004.843130
15,00000004.919480,00000004.914080,00000005.074270
14,00000004.925300,00000004.921320,00000006.077570
13,00000004.931820,00000004.922540,00000005.086910
12,00000004.937650,00000004.932730,00000004.939480
11,00000007.367250,00000007.360170,00000007.370800
10,00000007.374740,00000007.371980,00000007.377990
9,00000007.384460,00000007.381750,00000007.386170
8,00000007.405190,00000007.400310,00000007.427150
7,00000009.833070,00000009.828150,00000010.026800
6,00000009.863290,00000009.857070,00000009.868040
5,00000014.746800,00000014.732500,00000014.751200
4,00000014.797600,00000014.784000,00000014.810800
3,00000019.701900,00000019.666700,00000019.717100
2,00000029.584800,00000029.495100,00000029.597100
1,00000058.761900,00000058.751800,00000058.766400

==> ookami_taylor_sender_receiver_hpx.csv <==
24,3.57258
23,1.96288
22,3.90448
21,2.14515
20,4.29453
19,4.51931
18,2.49421
17,2.63774
16,5.36858
15,5.72597
14,6.13231
13,6.58291
12,3.7202
11,4.05559
10,4.4521
9,4.94297
8,5.56791
7,6.36306
6,7.43581
5,8.91247
4,11.1243
3,14.8094
2,22.1787
1,44.2688

==> ookami_taylor_sender_receiver_hpx_median.csv <==
25,00000003.429400,00000001.794000,00000003.440470
24,00000001.884200,00000001.873740,00000003.589650
23,00000003.737550,00000001.944950,00000003.739940
22,00000002.065130,00000002.037350,00000003.907380
21,00000002.150410,00000002.132990,00000004.089930
20,00000002.261000,00000002.239230,00000004.296990
19,00000002.371040,00000002.358030,00000004.521150
18,00000004.772270,00000002.486580,00000004.775260
17,00000005.051910,00000002.633970,00000005.055030
16,00000005.366860,00000002.793460,00000005.370130
15,00000005.705440,00000002.984110,00000005.724730
14,00000006.113460,00000003.190750,00000006.132130
13,00000006.583010,00000003.433500,00000006.584520
12,00000003.720340,00000003.718650,00000003.724520
11,00000004.053860,00000004.052200,00000004.063720
10,00000004.457670,00000004.451960,00000004.464240
9,00000004.954570,00000004.943420,00000004.959780
8,00000005.571420,00000005.553930,00000005.579590
7,00000006.363200,00000006.355300,00000006.375800
6,00000007.429280,00000007.423200,00000007.440530
5,00000008.906350,00000008.895800,00000008.914360
4,00000011.129600,00000011.112500,00000011.134500
3,00000014.816000,00000014.805100,00000014.824100
2,00000022.180300,00000022.172300,00000022.194800
1,00000044.274700,00000044.261400,00000048.292200

